Agentic RSR: Real-to-Sim-to-Real through Scene Reconstruction and Execution-Grounded Robot Policies

A simulation of a real robot workspace must preserve task-relevant interactions, while policies developed in it must operate on observations available to the real robot. Yet scene reconstruction and policy development are often treated separately. We present Agentic Real-to-Sim-to-Real (Agentic RSR), a framework that links scene reconstruction, policy development, and real-robot execution through the same manipulation task. Given a workspace video, a task description, and a known robot model, an agent recovers metric scale, iteratively refines the scene using visual feedback, and checks task-relevant interactions in MuJoCo. A coding agent then develops an executable policy, progressing from privileged object poses to visual observations and randomized simulation. The policy can interleave multiple observations and actions within one invocation, while the agent uses execution feedback to continue, retry, or revise its approach. A shared task-level interface carries the policy and accumulated experience to the real robot, where fresh observations and safety checks guide execution. Using Claude Opus 5.5 through DeepSeek Harness (DSH), all 18 scenes across two robots pass the joint visual check; mean four-view Depth MAE against reference depth estimates is 0.0808 m, mean Lab $\Delta E_{76}$ is 8.01, and mean grayscale SSIM is 0.7338. In real-robot experiments, the aggregate task success rate reaches 80% of the simulation task success rate, indicating substantial retention of simulated performance on hardware. Code and reconstructed scene data will be made publicly available.

==> appendix/prompts/sim_continuation_prompt.txt <==
def continuation_prompt(robot, task, program, actions, reset_before_run):
    return f"""Continue the same SIM task-agent conversation for {robot}, task {task}.

The previous generated policy segment ended without a verified completion.
Runtime result:
{json.dumps(program, ensure_ascii=False, indent=2)}

Public action log (estimated observations only; no simulator truth):
{json.dumps(actions[-16:], ensure_ascii=False, indent=2)}

{"The harness reset the scene before this segment. Start a fresh attempt." if reset_before_run else "The scene was not reset. Continue from the current checkpoint and re-observe before acting."}

Return mode="execute", command="run_policy", files=[] to run the same policy again, or return
mode="policy" with a replacement policy.py. Use only the same public Stage 3 interface. Do
not assume any object pose from the previous segment; call observe() again. If the current
attempt becomes unrecoverable, call api.reset() and retry. You may return
{{"status": "checkpoint", "reason": "..."}} for the outer Agent to decide the next step
without resetting. If visual evidence is insufficient but the scene is still usable, call
api.return_control(reason) so the outer Agent can inspect the next checkpoint. Only return
{{"status": "completed"}} after fresh post-action evidence; otherwise return a concise failed
status. The fixed third-person image attached to this turn is for global verification and
the wrist image is for SAM3/depth localization.
"""


==> appendix/prompts/sim_execution_request.txt <==
    prompt = """policy.py is ready. Decide whether to run it now.
Return mode="execute", command="run_policy", files=[] to execute this exact policy.
If it needs changes, return mode="policy" with a replacement policy.py instead.
Do not use hidden state or assume execution succeeded before receiving its result."""


==> appendix/prompts/sim_experience_prompt.txt <==
def experience_prompt(robot, task, stage, report):
    return f"""Summarize this completed {stage} SIM development stage for the next fresh Agent.

Task: {task}
Robot: {robot}
The next stage will start a new conversation and read your summary document first.

Runtime result:
{json.dumps(report.get("program"), ensure_ascii=False, indent=2)}

Independent stage result:
{report.get("physical_verdict")}

Full public action log:
{json.dumps(report.get("actions", []), ensure_ascii=False, indent=2)}

Write concise Markdown covering:
- what the task requires;
- observations and coordinates that were useful, clearly marked as estimates;
- successful motion, grasp, release and verification patterns;
- failures, IK or perception problems, and what caused them;
- what the next Agent should try or avoid.

Do not include simulator internals, hidden object truth, private identifiers, or unsupported
certainty. The attached images are the visual evidence; refer to what is visibly supported.
Return JSON with one field, experience_markdown.
"""


==> appendix/prompts/sim_practice_feedback.txt <==
                except (ValueError, SyntaxError) as exc:
                    response = f"Your proposed policy.py is invalid: {type(exc).__name__}: {exc}. Repair it."
                    images = ()
            elif payload.get("mode") == "practice":
                command = payload.get("command", "")
                if practice_socket is None:
                    response = "Practice CLI is unavailable in this visual stage. Submit policy.py."
                    images = ()
                elif not isinstance(command, str) or len(command) > 4096:
                    response = "Practice command must be a string of at most 4096 characters."
                    images = ()
                else:
                    try:
                        result = request_command(practice_socket, command)
                    except Exception as exc:
                        result = {"status": "error", "error": f"{type(exc).__name__}: {exc}"}
                    log.write(json.dumps({"command": command, "result": result},
                                         ensure_ascii=False) + "\n")
                    log.flush()
                    response = f"Practice CLI result for {command!r}:\n{json.dumps(result, ensure_ascii=False)}"
                    images = tuple(Path(result["images"][view]["path"])
                                   for view in ("wrist", "third_person")
                                   if result.get("images", {}).get(view, {}).get("path"))
            else:
                response = "Return mode=practice with one CLI command, or mode=policy with a valid policy.py."
                images = ()
            if time.monotonic() >= deadline:
                raise TimeoutError("SIM authoring time budget exceeded")
            payload = session.run(response + "\nUse the same JSON format with mode, command, files.",


==> appendix/prompts/sim_task_prompt.txt <==
def task_prompt(robot, task, context, names, practice_socket=None, *,
                stage="visual_exact", previous_policy=None, prior_experience=None):
    privileged = stage == "privileged_exact"
    stage_note = (
        "This stage exposes api.object_poses() and CLI object_poses()."
        if privileged else
        "Object ground truth is unavailable; use api.observe() only."
    )
    prior_policy = ("\nPRIOR STAGE POLICY\n"
                    + previous_policy
                    + "\nTreat this as a draft: preserve useful structure, but re-observe and "
                      "remove hard-coded coordinates that are not justified in this stage."
                    if previous_policy else "")
    prior = ("\nPRIOR STAGE EXPERIENCE\n"
             + prior_experience + "\nUse this as development notes, not as simulator truth."
             if prior_experience else "")
    practice = f"""
Practice is available through one command per response. The harness returns JSON and both
RGB images. Use state, observe, move_pose, gripper, move_trajectory, reset, return_control,
stop{', object_poses' if privileged else ''}. Submit policy.py when ready.
""" if practice_socket is not None else ""
    return f"""You are authoring policy.py for the {robot} SIM task.

TASK
name: {task}
description:
{_prompt_context(context)}

QUERY NAMES
{json.dumps(names, ensure_ascii=False)}
These are SAM3 query identifiers, not known detections or positions.

STAGE
{stage}: {stage_note}
The order is privileged exact -> visual exact -> visual randomized. Randomization starts only
in the last stage and affects object poses, camera calibration and pose execution.
{prior_policy}{prior}

OUTPUT
Return JSON with mode, command and files. Use mode="practice", command=<one CLI command>,
files=[] while exploring. Use mode="policy", command="", files=[{{"path":"policy.py",
"source":"..."}}] when revising code. policy.py must define def run(api):.
After choosing the current policy, return mode="execute", command="run_policy", files=[];
SIM will not execute a policy until you explicitly request this.

RULES
No imports, file access, simulator internals, hidden truth, private attributes, classes,
lambda, with blocks, globals, pick/place helpers, grasp helpers, joint overrides or success
oracles. Runtime has only an overall time budget; retry and reset as needed.

API
- api.state() -> EE pose, wrist camera pose, gripper width/target width, moving. No object poses.
- api.observe(queries) -> SAM3+depth estimates, wrist RGB, and fixed third-person RGB. Query
  names with a list or name-to-English-prompt mapping; missing/occluded objects are absent.
- api.robot.move_pose(x,y,z,quaternion_wxyz): world pose, quaternion order (w,x,y,z).
- api.robot.gripper(width_m): width 0..0.08; closing does not guarantee a grasp.
- api.robot.move_trajectory(waypoints): sparse world waypoints with optional gripper widths.
- api.reset(): restore the current stage's initial scene and try again.
- api.return_control(reason): return a checkpoint without resetting.
- api.stop(): stop motion; it is not proof of success.

EXECUTION
Start with state(), then observe. Re-observe after meaningful actions. Use only fresh runtime
observations for coordinates. Return status="completed" only after post-action evidence supports
the task. You may return status="checkpoint" with a reason when the outer Agent should inspect
the result and decide whether to continue, reset, revise policy, or stop. A checkpoint is not a
task failure. Otherwise return status="failed" with a reason. Two initial images are attached:
wrist first, third-person second. Do not read image files from policy.py.
{practice}
"""


==> appendix/prompts/stage1_robot_prompt.txt <==
robotic arm with base and camera


==> appendix/prompts/stage3_repair_feedback.txt <==
                    feedback = (
                        f"Independent check for turn {attempt + 1}/{MAX_REPAIR_TURNS}: "
                        + json.dumps(verification, ensure_ascii=False, default=str)
                        + "\nYour previous conclusion: " + json.dumps(record["agent_result"], ensure_ascii=False)
                        + "\nThe scene is NOT physically ready. Continue repairing in this SAME session; "
                          "do not accept a failed candidate. Preserve the original and use NEW candidate filenames "
                          "and unique probe directories. Inspect contact penetration and support geometry: "
                          "a non-supporting backdrop may need its collider removed, but removing it alone may "
                          "expose an oversized thin-sheet collision proxy. Repair the contact proxy and "
                          "body-local center of mass over actual support; assess mass independently. "
                          "Derive values from geometry and contacts, do not assume preset numbers. "
                          "Re-run matched static and two-pad grasp tests and render four reference views "
                          "for the final candidate. Return the full structured JSON again."
                    )

